Multi-Output Random Forest Regression to Emulate the Earliest Stages of Planet Formation

In the current paradigm of planet formation research, it is believed that the first step to forming massive bodies (such as asteroids and planets) requires that small interstellar dust grains floating through space collide with each other and grow to larger sizes. The initial formation of these pebbles is governed by an integro-differential equation known as the Smoluchowski coagulation equation, to which analytical solutions are intractable for all but the simplest possible scenarios. While brute-force methods of approximation have been developed, they are computationally costly, currently making it infeasible to simulate this process including other physical processes relevant to planet formation, and across the very large range of scales on which it occurs. In this paper, we take a machine learning approach to designing a system for a much faster approximation. We develop a multi-output random forest regression model trained on brute-force simulation data to approximate distributions of dust particle sizes in protoplanetary disks at different points in time. The performance of our random forest model is measured against the existing brute-force models, which are the standard for realistic simulations. Results indicate that the random forest model can generate highly accurate predictions relative to the brute-force simulation results, with an $R^{2}$ of 0.97, and do so significantly faster than brute-force methods.

==> assets/js_entropy_scores.txt <==
   <js     count   percent
0  0.1  104698.0  0.735600
1  0.2   18075.0  0.126994
2  0.3    9132.0  0.064161
3  0.4    4960.0  0.034849
4  0.5    3356.0  0.023579
5  0.6    1615.0  0.011347
6  0.7     427.0  0.003000
7  0.8      62.0  0.000436
8  0.9       5.0  0.000035
9  1.0       0.0  0.000000

==> assets/pred_comparison_metadata.txt <==
1.
{'tag': '09816', 'R': 439.38752621208494, 'Mstar': 1.0, 'alpha': 0.01, 'd2g': 0.001, 'sigma': 0.18457689506039313, 'Tgas': 4.7706344303819845, 'm_min': 1e-15, 'm_max': 100.0, 'input': 'data/input_09816.nml', 'data': 'data'}
t:0.0
delta t:11901404545112.152
Entropy: 0.06059558073462418 for snapshot 20

2.
{'tag': '03991', 'R': 5.953570771094352, 'Mstar': 1.0, 'alpha': 0.01, 'd2g': 0.001, 'sigma': 117.02607536369342, 'Tgas': 40.9837071612453, 'm_min': 1e-15, 'm_max': 100.0, 'input': 'data/input_03991.nml', 'data': 'data'}
t:0.0
delta t:29186117687.91056
Entropy: 0.4636456881438105 for snapshot 9

3.
{'tag': '04329', 'R': 7.709426673181024, 'Mstar': 1.0, 'alpha': 1e-05, 'd2g': 1.0, 'sigma': 79.41742439624164, 'Tgas': 36.01545940916016, 'm_min': 1e-15, 'm_max': 100.0, 'input': 'data/input_04329.nml', 'data': 'data'}
t:0.0
delta t:15840366868.40152
Entropy: 0.6752542923860351 for snapshot 5

4.
{'tag': '00332', 'R': 0.40200096247027856, 'Mstar': 1.0, 'alpha': 0.0001, 'd2g': 0.01, 'sigma': 6669.730439909054, 'Tgas': 157.71988566239733, 'm_min': 1e-15, 'm_max': 100.0, 'input': 'data/input_00332.nml', 'data': 'data'}
t:0.0
delta t:18971697383.44466
Entropy: 0.09296124593103296 for snapshot 6

5.
{'tag': '09291', 'R': 298.1816277710176, 'Mstar': 1.0, 'alpha': 0.01, 'd2g': 0.001, 'sigma': 0.3301623898955502, 'Tgas': 5.791079932224972, 'm_min': 1e-15, 'm_max': 100.0, 'input': 'data/input_09291.nml', 'data': 'data'}
t:0.0
delta t:1456478309897.1658
Entropy: 0.12930550674227606 for snapshot 6

6.
{'tag': '00056', 'R': 0.3281216882127572, 'Mstar': 1.0, 'alpha': 0.0001, 'd2g': 0.001, 'sigma': 9044.748917401113, 'Tgas': 174.5751931904801, 'm_min': 1e-15, 'm_max': 100.0, 'input': 'data/input_00056.nml', 'data': 'data'}
t:0.0
delta t:19165273324.499996
Entropy: 0.28388047034558217 for snapshot 6

7.
{'tag': '04583', 'R': 9.27249843937662, 'Mstar': 1.0, 'alpha': 0.0001, 'd2g': 0.1, 'sigma': 60.20793997751896, 'Tgas': 32.83988408703681, 'm_min': 1e-15, 'm_max': 100.0, 'input': 'data/input_04583.nml', 'data': 'data'}
t:0.0
delta t:19000017933.73997
Entropy: 0.7123320156845874 for snapshot 6

